HoneyModels: Machine Learning Honeypots

Machine Learning is becoming a pivotal aspect of many systems today, offering newfound performance on classification and prediction tasks, but this rapid integration also comes with new unforeseen vulnerabilities. To harden these systems the ever-growing field of Adversarial Machine Learning has proposed new attack and defense mechanisms. However, a great asymmetry exists as these defensive methods can only provide security to certain models and lack scalability, computational efficiency, and practicality due to overly restrictive constraints. Moreover, newly introduced attacks can easily bypass defensive strategies by making subtle alterations. In this paper, we study an alternate approach inspired by honeypots to detect adversaries. Our approach yields learned models with an embedded watermark. When an adversary initiates an interaction with our model, attacks are encouraged to add this predetermined watermark stimulating detection of adversarial examples. We show that HoneyModels can reveal 69.5% of adversaries attempting to attack a Neural Network while preserving the original functionality of the model. HoneyModels offer an alternate direction to secure Machine Learning that slightly affects the accuracy while encouraging the creation of watermarked adversarial samples detectable by the HoneyModel but indistinguishable from others for the adversary.

==> figures/CIFAR10/Cifar10JSMA.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% and, on pdftex
%%   \usepackage[utf8]{inputenc}\DeclareUnicodeCharacter{2212}{-}
%%
%% or, on luatex and xetex
%%   \usepackage{unicode-math}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.480005in}{1.532727in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.480005in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.480005in}{1.532727in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.532727in}}%
\pgfpathclose%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfpathlineto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.585821in}{0.191591in}}{\pgfqpoint{1.878317in}{1.008307in}}{%
\pgfpathmoveto{\pgfqpoint{0.585821in}{0.348652in}}%
\pgfpathlineto{\pgfqpoint{0.585821in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.747383in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.747383in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.908945in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.908945in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.070507in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.070507in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.232069in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.232069in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.393631in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.393631in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.555193in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.555193in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.716755in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.716755in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.878317in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.878317in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.878317in}{0.285827in}}%
\pgfpathlineto{\pgfqpoint{1.878317in}{0.285827in}}%
\pgfpathlineto{\pgfqpoint{1.878317in}{0.285827in}}%
\pgfpathlineto{\pgfqpoint{1.716755in}{0.285827in}}%
\pgfpathlineto{\pgfqpoint{1.716755in}{0.474300in}}%
\pgfpathlineto{\pgfqpoint{1.555193in}{0.474300in}}%
\pgfpathlineto{\pgfqpoint{1.555193in}{0.662773in}}%
\pgfpathlineto{\pgfqpoint{1.393631in}{0.662773in}}%
\pgfpathlineto{\pgfqpoint{1.393631in}{1.008307in}}%
\pgfpathlineto{\pgfqpoint{1.232069in}{1.008307in}}%
\pgfpathlineto{\pgfqpoint{1.232069in}{0.757009in}}%
\pgfpathlineto{\pgfqpoint{1.070507in}{0.757009in}}%
\pgfpathlineto{\pgfqpoint{1.070507in}{0.725597in}}%
\pgfpathlineto{\pgfqpoint{0.908945in}{0.725597in}}%
\pgfpathlineto{\pgfqpoint{0.908945in}{0.411476in}}%
\pgfpathlineto{\pgfqpoint{0.747383in}{0.411476in}}%
\pgfpathlineto{\pgfqpoint{0.747383in}{0.348652in}}%
\pgfpathlineto{\pgfqpoint{0.585821in}{0.348652in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.397364in}{0.191591in}}{\pgfqpoint{1.878317in}{0.979767in}}{%
\pgfpathmoveto{\pgfqpoint{0.397364in}{0.225859in}}%
\pgfpathlineto{\pgfqpoint{0.397364in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.545460in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.545460in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.693555in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.693555in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.841650in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.841650in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.989745in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.989745in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.137841in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.137841in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.285936in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.285936in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.434031in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.434031in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.582127in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.582127in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.730222in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.730222in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.878317in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.878317in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.878317in}{0.328665in}}%
\pgfpathlineto{\pgfqpoint{1.878317in}{0.328665in}}%
\pgfpathlineto{\pgfqpoint{1.878317in}{0.328665in}}%
\pgfpathlineto{\pgfqpoint{1.730222in}{0.328665in}}%
\pgfpathlineto{\pgfqpoint{1.730222in}{0.328665in}}%
\pgfpathlineto{\pgfqpoint{1.582127in}{0.328665in}}%
\pgfpathlineto{\pgfqpoint{1.582127in}{0.671350in}}%
\pgfpathlineto{\pgfqpoint{1.434031in}{0.671350in}}%
\pgfpathlineto{\pgfqpoint{1.434031in}{0.979767in}}%
\pgfpathlineto{\pgfqpoint{1.285936in}{0.979767in}}%
\pgfpathlineto{\pgfqpoint{1.285936in}{0.705619in}}%
\pgfpathlineto{\pgfqpoint{1.137841in}{0.705619in}}%
\pgfpathlineto{\pgfqpoint{1.137841in}{0.739887in}}%
\pgfpathlineto{\pgfqpoint{0.989745in}{0.739887in}}%
\pgfpathlineto{\pgfqpoint{0.989745in}{0.705619in}}%
\pgfpathlineto{\pgfqpoint{0.841650in}{0.705619in}}%
\pgfpathlineto{\pgfqpoint{0.841650in}{0.328665in}}%
\pgfpathlineto{\pgfqpoint{0.693555in}{0.328665in}}%
\pgfpathlineto{\pgfqpoint{0.693555in}{0.328665in}}%
\pgfpathlineto{\pgfqpoint{0.545460in}{0.328665in}}%
\pgfpathlineto{\pgfqpoint{0.545460in}{0.225859in}}%
\pgfpathlineto{\pgfqpoint{0.397364in}{0.225859in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.501961,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.501961,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{1.149996in}{0.191591in}}{\pgfqpoint{2.144641in}{1.293695in}}{%
\pgfpathmoveto{\pgfqpoint{1.149996in}{0.283433in}}%
\pgfpathlineto{\pgfqpoint{1.149996in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.260512in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.260512in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.371028in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.371028in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.481544in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.481544in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.592060in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.592060in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.702576in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.702576in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.813093in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.813093in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.923609in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.923609in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.034125in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.034125in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.329354in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.329354in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.329354in}}%
\pgfpathlineto{\pgfqpoint{2.034125in}{0.329354in}}%
\pgfpathlineto{\pgfqpoint{2.034125in}{0.329354in}}%
\pgfpathlineto{\pgfqpoint{1.923609in}{0.329354in}}%
\pgfpathlineto{\pgfqpoint{1.923609in}{0.604880in}}%
\pgfpathlineto{\pgfqpoint{1.813093in}{0.604880in}}%
\pgfpathlineto{\pgfqpoint{1.813093in}{0.788564in}}%
\pgfpathlineto{\pgfqpoint{1.702576in}{0.788564in}}%
\pgfpathlineto{\pgfqpoint{1.702576in}{1.293695in}}%
\pgfpathlineto{\pgfqpoint{1.592060in}{1.293695in}}%
\pgfpathlineto{\pgfqpoint{1.592060in}{1.018169in}}%
\pgfpathlineto{\pgfqpoint{1.481544in}{1.018169in}}%
\pgfpathlineto{\pgfqpoint{1.481544in}{1.110011in}}%
\pgfpathlineto{\pgfqpoint{1.371028in}{1.110011in}}%
\pgfpathlineto{\pgfqpoint{1.371028in}{0.558959in}}%
\pgfpathlineto{\pgfqpoint{1.260512in}{0.558959in}}%
\pgfpathlineto{\pgfqpoint{1.260512in}{0.283433in}}%
\pgfpathlineto{\pgfqpoint{1.149996in}{0.283433in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.349536in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.349536in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.18}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.213093in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.213093in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.20}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.076651in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.076651in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.22}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.143334in, y=0.143396in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.485434in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.073889in, y=0.437240in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {25}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.779277in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.073889in, y=0.731083in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {50}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{1.073120in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.073889in, y=1.024926in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {75}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.018334in,y=0.770195in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Density}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/CIFAR10/Cifar10PGD.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% and, on pdftex
%%   \usepackage[utf8]{inputenc}\DeclareUnicodeCharacter{2212}{-}
%%
%% or, on luatex and xetex
%%   \usepackage{unicode-math}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.480005in}{1.532727in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.480005in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.480005in}{1.532727in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.532727in}}%
\pgfpathclose%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfpathlineto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.397364in}{0.191591in}}{\pgfqpoint{1.781919in}{0.939213in}}{%
\pgfpathmoveto{\pgfqpoint{0.397364in}{0.251401in}}%
\pgfpathlineto{\pgfqpoint{0.397364in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.551204in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.551204in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.705043in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.705043in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.858882in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.858882in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.012722in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.012722in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.166561in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.166561in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.320400in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.320400in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.474240in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.474240in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.628079in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.628079in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.781919in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.781919in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.781919in}{0.371020in}}%
\pgfpathlineto{\pgfqpoint{1.781919in}{0.371020in}}%
\pgfpathlineto{\pgfqpoint{1.781919in}{0.371020in}}%
\pgfpathlineto{\pgfqpoint{1.628079in}{0.371020in}}%
\pgfpathlineto{\pgfqpoint{1.628079in}{0.610260in}}%
\pgfpathlineto{\pgfqpoint{1.474240in}{0.610260in}}%
\pgfpathlineto{\pgfqpoint{1.474240in}{0.550450in}}%
\pgfpathlineto{\pgfqpoint{1.320400in}{0.550450in}}%
\pgfpathlineto{\pgfqpoint{1.320400in}{0.939213in}}%
\pgfpathlineto{\pgfqpoint{1.166561in}{0.939213in}}%
\pgfpathlineto{\pgfqpoint{1.166561in}{0.789689in}}%
\pgfpathlineto{\pgfqpoint{1.012722in}{0.789689in}}%
\pgfpathlineto{\pgfqpoint{1.012722in}{0.400925in}}%
\pgfpathlineto{\pgfqpoint{0.858882in}{0.400925in}}%
\pgfpathlineto{\pgfqpoint{0.858882in}{0.520545in}}%
\pgfpathlineto{\pgfqpoint{0.705043in}{0.520545in}}%
\pgfpathlineto{\pgfqpoint{0.705043in}{0.281306in}}%
\pgfpathlineto{\pgfqpoint{0.551204in}{0.281306in}}%
\pgfpathlineto{\pgfqpoint{0.551204in}{0.251401in}}%
\pgfpathlineto{\pgfqpoint{0.397364in}{0.251401in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.607979in}{0.191591in}}{\pgfqpoint{1.964843in}{0.978204in}}{%
\pgfpathmoveto{\pgfqpoint{0.607979in}{0.245840in}}%
\pgfpathlineto{\pgfqpoint{0.607979in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.777587in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.777587in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.947195in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.947195in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.116803in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.116803in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.286411in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.286411in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.456019in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.456019in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.625627in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.625627in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.795235in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.795235in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.964843in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.964843in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.964843in}{0.218716in}}%
\pgfpathlineto{\pgfqpoint{1.964843in}{0.218716in}}%
\pgfpathlineto{\pgfqpoint{1.964843in}{0.218716in}}%
\pgfpathlineto{\pgfqpoint{1.795235in}{0.218716in}}%
\pgfpathlineto{\pgfqpoint{1.795235in}{0.245840in}}%
\pgfpathlineto{\pgfqpoint{1.625627in}{0.245840in}}%
\pgfpathlineto{\pgfqpoint{1.625627in}{0.761208in}}%
\pgfpathlineto{\pgfqpoint{1.456019in}{0.761208in}}%
\pgfpathlineto{\pgfqpoint{1.456019in}{0.625585in}}%
\pgfpathlineto{\pgfqpoint{1.286411in}{0.625585in}}%
\pgfpathlineto{\pgfqpoint{1.286411in}{0.544211in}}%
\pgfpathlineto{\pgfqpoint{1.116803in}{0.544211in}}%
\pgfpathlineto{\pgfqpoint{1.116803in}{0.625585in}}%
\pgfpathlineto{\pgfqpoint{0.947195in}{0.625585in}}%
\pgfpathlineto{\pgfqpoint{0.947195in}{0.978204in}}%
\pgfpathlineto{\pgfqpoint{0.777587in}{0.978204in}}%
\pgfpathlineto{\pgfqpoint{0.777587in}{0.245840in}}%
\pgfpathlineto{\pgfqpoint{0.607979in}{0.245840in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.501961,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.501961,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{1.309774in}{0.191591in}}{\pgfqpoint{2.144641in}{1.293695in}}{%
\pgfpathmoveto{\pgfqpoint{1.309774in}{0.676517in}}%
\pgfpathlineto{\pgfqpoint{1.309774in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.414132in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.414132in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.518490in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.518490in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.622849in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.622849in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.727207in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.727207in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.831566in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.831566in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.935924in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.935924in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.040282in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.040282in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.323843in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.323843in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.323843in}}%
\pgfpathlineto{\pgfqpoint{2.040282in}{0.323843in}}%
\pgfpathlineto{\pgfqpoint{2.040282in}{0.323843in}}%
\pgfpathlineto{\pgfqpoint{1.935924in}{0.323843in}}%
\pgfpathlineto{\pgfqpoint{1.935924in}{0.500180in}}%
\pgfpathlineto{\pgfqpoint{1.831566in}{0.500180in}}%
\pgfpathlineto{\pgfqpoint{1.831566in}{0.808769in}}%
\pgfpathlineto{\pgfqpoint{1.727207in}{0.808769in}}%
\pgfpathlineto{\pgfqpoint{1.727207in}{0.896937in}}%
\pgfpathlineto{\pgfqpoint{1.622849in}{0.896937in}}%
\pgfpathlineto{\pgfqpoint{1.622849in}{1.293695in}}%
\pgfpathlineto{\pgfqpoint{1.518490in}{1.293695in}}%
\pgfpathlineto{\pgfqpoint{1.518490in}{1.117358in}}%
\pgfpathlineto{\pgfqpoint{1.414132in}{1.117358in}}%
\pgfpathlineto{\pgfqpoint{1.414132in}{0.676517in}}%
\pgfpathlineto{\pgfqpoint{1.309774in}{0.676517in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.724349in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.724349in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.19}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.212606in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.212606in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.20}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.700863in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.700863in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.21}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.189120in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.189120in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.22}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.143334in, y=0.143396in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.662711in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.073889in, y=0.614516in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {50}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{1.133831in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.004444in, y=1.085636in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {100}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=-0.051111in,y=0.770195in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Density}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/MNIST/MnistCW.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% and, on pdftex
%%   \usepackage[utf8]{inputenc}\DeclareUnicodeCharacter{2212}{-}
%%
%% or, on luatex and xetex
%%   \usepackage{unicode-math}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.480005in}{1.532727in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.480005in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.480005in}{1.532727in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.532727in}}%
\pgfpathclose%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfpathlineto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.397364in}{0.191591in}}{\pgfqpoint{1.836871in}{1.099853in}}{%
\pgfpathmoveto{\pgfqpoint{0.397364in}{0.231081in}}%
\pgfpathlineto{\pgfqpoint{0.397364in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.541315in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.541315in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.685266in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.685266in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.829217in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.829217in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.973167in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.973167in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.117118in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.117118in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.261069in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.261069in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.405019in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.405019in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.548970in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.548970in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.692921in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.692921in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.836871in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.836871in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.836871in}{0.310060in}}%
\pgfpathlineto{\pgfqpoint{1.836871in}{0.310060in}}%
\pgfpathlineto{\pgfqpoint{1.836871in}{0.310060in}}%
\pgfpathlineto{\pgfqpoint{1.692921in}{0.310060in}}%
\pgfpathlineto{\pgfqpoint{1.692921in}{0.389039in}}%
\pgfpathlineto{\pgfqpoint{1.548970in}{0.389039in}}%
\pgfpathlineto{\pgfqpoint{1.548970in}{0.586488in}}%
\pgfpathlineto{\pgfqpoint{1.405019in}{0.586488in}}%
\pgfpathlineto{\pgfqpoint{1.405019in}{0.546998in}}%
\pgfpathlineto{\pgfqpoint{1.261069in}{0.546998in}}%
\pgfpathlineto{\pgfqpoint{1.261069in}{1.099853in}}%
\pgfpathlineto{\pgfqpoint{1.117118in}{1.099853in}}%
\pgfpathlineto{\pgfqpoint{1.117118in}{0.704957in}}%
\pgfpathlineto{\pgfqpoint{0.973167in}{0.704957in}}%
\pgfpathlineto{\pgfqpoint{0.973167in}{0.981384in}}%
\pgfpathlineto{\pgfqpoint{0.829217in}{0.981384in}}%
\pgfpathlineto{\pgfqpoint{0.829217in}{0.744446in}}%
\pgfpathlineto{\pgfqpoint{0.685266in}{0.744446in}}%
\pgfpathlineto{\pgfqpoint{0.685266in}{0.270570in}}%
\pgfpathlineto{\pgfqpoint{0.541315in}{0.270570in}}%
\pgfpathlineto{\pgfqpoint{0.541315in}{0.231081in}}%
\pgfpathlineto{\pgfqpoint{0.397364in}{0.231081in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.494734in}{0.191591in}}{\pgfqpoint{1.753247in}{1.058833in}}{%
\pgfpathmoveto{\pgfqpoint{0.494734in}{0.263861in}}%
\pgfpathlineto{\pgfqpoint{0.494734in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.652048in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.652048in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.809362in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.809362in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.966676in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.966676in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.123991in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.123991in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.281305in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.281305in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.438619in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.438619in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.595933in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.595933in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.753247in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.753247in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.753247in}{0.336131in}}%
\pgfpathlineto{\pgfqpoint{1.753247in}{0.336131in}}%
\pgfpathlineto{\pgfqpoint{1.753247in}{0.336131in}}%
\pgfpathlineto{\pgfqpoint{1.595933in}{0.336131in}}%
\pgfpathlineto{\pgfqpoint{1.595933in}{0.372266in}}%
\pgfpathlineto{\pgfqpoint{1.438619in}{0.372266in}}%
\pgfpathlineto{\pgfqpoint{1.438619in}{0.950428in}}%
\pgfpathlineto{\pgfqpoint{1.281305in}{0.950428in}}%
\pgfpathlineto{\pgfqpoint{1.281305in}{0.878158in}}%
\pgfpathlineto{\pgfqpoint{1.123991in}{0.878158in}}%
\pgfpathlineto{\pgfqpoint{1.123991in}{0.697482in}}%
\pgfpathlineto{\pgfqpoint{0.966676in}{0.697482in}}%
\pgfpathlineto{\pgfqpoint{0.966676in}{1.058833in}}%
\pgfpathlineto{\pgfqpoint{0.809362in}{1.058833in}}%
\pgfpathlineto{\pgfqpoint{0.809362in}{0.589077in}}%
\pgfpathlineto{\pgfqpoint{0.652048in}{0.589077in}}%
\pgfpathlineto{\pgfqpoint{0.652048in}{0.263861in}}%
\pgfpathlineto{\pgfqpoint{0.494734in}{0.263861in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.501961,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.501961,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{1.009898in}{0.191591in}}{\pgfqpoint{2.144641in}{1.293695in}}{%
\pgfpathmoveto{\pgfqpoint{1.009898in}{0.356907in}}%
\pgfpathlineto{\pgfqpoint{1.009898in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.113056in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.113056in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.216215in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.216215in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.319373in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.319373in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.422532in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.422532in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.525690in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.525690in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.628848in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.628848in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.732007in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.732007in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.835165in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.835165in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.938324in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.938324in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.041482in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.041482in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.246696in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.246696in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.246696in}}%
\pgfpathlineto{\pgfqpoint{2.041482in}{0.246696in}}%
\pgfpathlineto{\pgfqpoint{2.041482in}{0.246696in}}%
\pgfpathlineto{\pgfqpoint{1.938324in}{0.246696in}}%
\pgfpathlineto{\pgfqpoint{1.938324in}{0.246696in}}%
\pgfpathlineto{\pgfqpoint{1.835165in}{0.246696in}}%
\pgfpathlineto{\pgfqpoint{1.835165in}{0.852853in}}%
\pgfpathlineto{\pgfqpoint{1.732007in}{0.852853in}}%
\pgfpathlineto{\pgfqpoint{1.732007in}{0.797748in}}%
\pgfpathlineto{\pgfqpoint{1.628848in}{0.797748in}}%
\pgfpathlineto{\pgfqpoint{1.628848in}{1.238590in}}%
\pgfpathlineto{\pgfqpoint{1.525690in}{1.238590in}}%
\pgfpathlineto{\pgfqpoint{1.525690in}{1.128379in}}%
\pgfpathlineto{\pgfqpoint{1.422532in}{1.128379in}}%
\pgfpathlineto{\pgfqpoint{1.422532in}{1.293695in}}%
\pgfpathlineto{\pgfqpoint{1.319373in}{1.293695in}}%
\pgfpathlineto{\pgfqpoint{1.319373in}{0.963064in}}%
\pgfpathlineto{\pgfqpoint{1.216215in}{0.963064in}}%
\pgfpathlineto{\pgfqpoint{1.216215in}{0.246696in}}%
\pgfpathlineto{\pgfqpoint{1.113056in}{0.246696in}}%
\pgfpathlineto{\pgfqpoint{1.113056in}{0.356907in}}%
\pgfpathlineto{\pgfqpoint{1.009898in}{0.356907in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.146049in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.146049in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.20}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.042842in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.042842in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.22}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.143334in, y=0.143396in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.508530in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.073889in, y=0.460335in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {25}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.825468in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.073889in, y=0.777274in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {50}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{1.142407in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.073889in, y=1.094213in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {75}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.018334in,y=0.770195in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Density}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/MNIST/MnistJSMA.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% and, on pdftex
%%   \usepackage[utf8]{inputenc}\DeclareUnicodeCharacter{2212}{-}
%%
%% or, on luatex and xetex
%%   \usepackage{unicode-math}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.480005in}{1.532727in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.480005in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.480005in}{1.532727in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.532727in}}%
\pgfpathclose%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfpathlineto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.576608in}{0.191591in}}{\pgfqpoint{1.598011in}{1.072585in}}{%
\pgfpathmoveto{\pgfqpoint{0.576608in}{0.293244in}}%
\pgfpathlineto{\pgfqpoint{0.576608in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.690097in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.690097in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.803587in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.803587in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.917076in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.917076in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.030565in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.030565in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.144054in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.144054in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.257543in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.257543in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.371032in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.371032in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.484522in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.484522in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.598011in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.598011in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.598011in}{0.327129in}}%
\pgfpathlineto{\pgfqpoint{1.598011in}{0.327129in}}%
\pgfpathlineto{\pgfqpoint{1.598011in}{0.327129in}}%
\pgfpathlineto{\pgfqpoint{1.484522in}{0.327129in}}%
\pgfpathlineto{\pgfqpoint{1.484522in}{0.394897in}}%
\pgfpathlineto{\pgfqpoint{1.371032in}{0.394897in}}%
\pgfpathlineto{\pgfqpoint{1.371032in}{0.699857in}}%
\pgfpathlineto{\pgfqpoint{1.257543in}{0.699857in}}%
\pgfpathlineto{\pgfqpoint{1.257543in}{0.699857in}}%
\pgfpathlineto{\pgfqpoint{1.144054in}{0.699857in}}%
\pgfpathlineto{\pgfqpoint{1.144054in}{0.699857in}}%
\pgfpathlineto{\pgfqpoint{1.030565in}{0.699857in}}%
\pgfpathlineto{\pgfqpoint{1.030565in}{1.072585in}}%
\pgfpathlineto{\pgfqpoint{0.917076in}{1.072585in}}%
\pgfpathlineto{\pgfqpoint{0.917076in}{0.496551in}}%
\pgfpathlineto{\pgfqpoint{0.803587in}{0.496551in}}%
\pgfpathlineto{\pgfqpoint{0.803587in}{0.428782in}}%
\pgfpathlineto{\pgfqpoint{0.690097in}{0.428782in}}%
\pgfpathlineto{\pgfqpoint{0.690097in}{0.293244in}}%
\pgfpathlineto{\pgfqpoint{0.576608in}{0.293244in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.397364in}{0.191591in}}{\pgfqpoint{1.756272in}{0.870756in}}{%
\pgfpathmoveto{\pgfqpoint{0.397364in}{0.219889in}}%
\pgfpathlineto{\pgfqpoint{0.397364in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.533255in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.533255in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.669146in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.669146in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.805037in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.805037in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.940928in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.940928in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.076818in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.076818in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.212709in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.212709in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.348600in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.348600in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.484491in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.484491in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.620382in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.620382in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.756272in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.756272in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.756272in}{0.219889in}}%
\pgfpathlineto{\pgfqpoint{1.756272in}{0.219889in}}%
\pgfpathlineto{\pgfqpoint{1.756272in}{0.219889in}}%
\pgfpathlineto{\pgfqpoint{1.620382in}{0.219889in}}%
\pgfpathlineto{\pgfqpoint{1.620382in}{0.361382in}}%
\pgfpathlineto{\pgfqpoint{1.484491in}{0.361382in}}%
\pgfpathlineto{\pgfqpoint{1.484491in}{0.446278in}}%
\pgfpathlineto{\pgfqpoint{1.348600in}{0.446278in}}%
\pgfpathlineto{\pgfqpoint{1.348600in}{0.700965in}}%
\pgfpathlineto{\pgfqpoint{1.212709in}{0.700965in}}%
\pgfpathlineto{\pgfqpoint{1.212709in}{0.870756in}}%
\pgfpathlineto{\pgfqpoint{1.076818in}{0.870756in}}%
\pgfpathlineto{\pgfqpoint{1.076818in}{0.559472in}}%
\pgfpathlineto{\pgfqpoint{0.940928in}{0.559472in}}%
\pgfpathlineto{\pgfqpoint{0.940928in}{0.757562in}}%
\pgfpathlineto{\pgfqpoint{0.805037in}{0.757562in}}%
\pgfpathlineto{\pgfqpoint{0.805037in}{0.276487in}}%
\pgfpathlineto{\pgfqpoint{0.669146in}{0.276487in}}%
\pgfpathlineto{\pgfqpoint{0.669146in}{0.333084in}}%
\pgfpathlineto{\pgfqpoint{0.533255in}{0.333084in}}%
\pgfpathlineto{\pgfqpoint{0.533255in}{0.219889in}}%
\pgfpathlineto{\pgfqpoint{0.397364in}{0.219889in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.501961,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.501961,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{1.101356in}{0.191591in}}{\pgfqpoint{2.144641in}{1.293695in}}{%
\pgfpathmoveto{\pgfqpoint{1.101356in}{0.239508in}}%
\pgfpathlineto{\pgfqpoint{1.101356in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.181609in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.181609in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.261861in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.261861in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.342114in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.342114in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.422367in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.422367in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.502619in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.502619in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.582872in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.582872in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.663125in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.663125in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.743377in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.743377in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.823630in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.823630in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.903883in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.903883in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.984135in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.984135in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.064388in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.064388in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.239508in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.239508in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.239508in}}%
\pgfpathlineto{\pgfqpoint{2.064388in}{0.239508in}}%
\pgfpathlineto{\pgfqpoint{2.064388in}{0.287426in}}%
\pgfpathlineto{\pgfqpoint{1.984135in}{0.287426in}}%
\pgfpathlineto{\pgfqpoint{1.984135in}{0.239508in}}%
\pgfpathlineto{\pgfqpoint{1.903883in}{0.239508in}}%
\pgfpathlineto{\pgfqpoint{1.903883in}{0.479096in}}%
\pgfpathlineto{\pgfqpoint{1.823630in}{0.479096in}}%
\pgfpathlineto{\pgfqpoint{1.823630in}{0.431179in}}%
\pgfpathlineto{\pgfqpoint{1.743377in}{0.431179in}}%
\pgfpathlineto{\pgfqpoint{1.743377in}{0.479096in}}%
\pgfpathlineto{\pgfqpoint{1.663125in}{0.479096in}}%
\pgfpathlineto{\pgfqpoint{1.663125in}{0.766602in}}%
\pgfpathlineto{\pgfqpoint{1.582872in}{0.766602in}}%
\pgfpathlineto{\pgfqpoint{1.582872in}{1.102025in}}%
\pgfpathlineto{\pgfqpoint{1.502619in}{1.102025in}}%
\pgfpathlineto{\pgfqpoint{1.502619in}{1.293695in}}%
\pgfpathlineto{\pgfqpoint{1.422367in}{1.293695in}}%
\pgfpathlineto{\pgfqpoint{1.422367in}{0.814519in}}%
\pgfpathlineto{\pgfqpoint{1.342114in}{0.814519in}}%
\pgfpathlineto{\pgfqpoint{1.342114in}{0.670767in}}%
\pgfpathlineto{\pgfqpoint{1.261861in}{0.670767in}}%
\pgfpathlineto{\pgfqpoint{1.261861in}{0.239508in}}%
\pgfpathlineto{\pgfqpoint{1.181609in}{0.239508in}}%
\pgfpathlineto{\pgfqpoint{1.181609in}{0.239508in}}%
\pgfpathlineto{\pgfqpoint{1.101356in}{0.239508in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.102726in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.102726in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.20}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.952227in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.952227in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.22}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.143334in, y=0.143396in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.644270in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.073889in, y=0.596075in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {50}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{1.096949in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.004444in, y=1.048754in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {100}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=-0.051111in,y=0.770195in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Density}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/MNIST/MnistPGD.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% and, on pdftex
%%   \usepackage[utf8]{inputenc}\DeclareUnicodeCharacter{2212}{-}
%%
%% or, on luatex and xetex
%%   \usepackage{unicode-math}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.480005in}{1.532727in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.480005in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.480005in}{1.532727in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.532727in}}%
\pgfpathclose%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfpathlineto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.397364in}{0.191591in}}{\pgfqpoint{1.626583in}{1.293695in}}{%
\pgfpathmoveto{\pgfqpoint{0.397364in}{0.288835in}}%
\pgfpathlineto{\pgfqpoint{0.397364in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.509112in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.509112in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.620859in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.620859in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.732606in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.732606in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.844353in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.844353in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.956100in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.956100in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.067847in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.067847in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.179594in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.179594in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.291341in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.291341in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.403088in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.403088in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.514835in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.514835in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.626583in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.626583in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.626583in}{0.321250in}}%
\pgfpathlineto{\pgfqpoint{1.626583in}{0.321250in}}%
\pgfpathlineto{\pgfqpoint{1.626583in}{0.321250in}}%
\pgfpathlineto{\pgfqpoint{1.514835in}{0.321250in}}%
\pgfpathlineto{\pgfqpoint{1.514835in}{0.288835in}}%
\pgfpathlineto{\pgfqpoint{1.403088in}{0.288835in}}%
\pgfpathlineto{\pgfqpoint{1.403088in}{0.548154in}}%
\pgfpathlineto{\pgfqpoint{1.291341in}{0.548154in}}%
\pgfpathlineto{\pgfqpoint{1.291341in}{0.677813in}}%
\pgfpathlineto{\pgfqpoint{1.179594in}{0.677813in}}%
\pgfpathlineto{\pgfqpoint{1.179594in}{1.293695in}}%
\pgfpathlineto{\pgfqpoint{1.067847in}{1.293695in}}%
\pgfpathlineto{\pgfqpoint{1.067847in}{0.580569in}}%
\pgfpathlineto{\pgfqpoint{0.956100in}{0.580569in}}%
\pgfpathlineto{\pgfqpoint{0.956100in}{0.548154in}}%
\pgfpathlineto{\pgfqpoint{0.844353in}{0.548154in}}%
\pgfpathlineto{\pgfqpoint{0.844353in}{0.224006in}}%
\pgfpathlineto{\pgfqpoint{0.732606in}{0.224006in}}%
\pgfpathlineto{\pgfqpoint{0.732606in}{0.386080in}}%
\pgfpathlineto{\pgfqpoint{0.620859in}{0.386080in}}%
\pgfpathlineto{\pgfqpoint{0.620859in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.509112in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.509112in}{0.288835in}}%
\pgfpathlineto{\pgfqpoint{0.397364in}{0.288835in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.497810in}{0.191591in}}{\pgfqpoint{1.802115in}{0.724805in}}{%
\pgfpathmoveto{\pgfqpoint{0.497810in}{0.258243in}}%
\pgfpathlineto{\pgfqpoint{0.497810in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.660848in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.660848in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.823886in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.823886in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.986924in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.986924in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.149962in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.149962in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.313000in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.313000in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.476038in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.476038in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.639076in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.639076in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.802115in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.802115in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.802115in}{0.280460in}}%
\pgfpathlineto{\pgfqpoint{1.802115in}{0.280460in}}%
\pgfpathlineto{\pgfqpoint{1.802115in}{0.280460in}}%
\pgfpathlineto{\pgfqpoint{1.639076in}{0.280460in}}%
\pgfpathlineto{\pgfqpoint{1.639076in}{0.458198in}}%
\pgfpathlineto{\pgfqpoint{1.476038in}{0.458198in}}%
\pgfpathlineto{\pgfqpoint{1.476038in}{0.702588in}}%
\pgfpathlineto{\pgfqpoint{1.313000in}{0.702588in}}%
\pgfpathlineto{\pgfqpoint{1.313000in}{0.724805in}}%
\pgfpathlineto{\pgfqpoint{1.149962in}{0.724805in}}%
\pgfpathlineto{\pgfqpoint{1.149962in}{0.391546in}}%
\pgfpathlineto{\pgfqpoint{0.986924in}{0.391546in}}%
\pgfpathlineto{\pgfqpoint{0.986924in}{0.547067in}}%
\pgfpathlineto{\pgfqpoint{0.823886in}{0.547067in}}%
\pgfpathlineto{\pgfqpoint{0.823886in}{0.391546in}}%
\pgfpathlineto{\pgfqpoint{0.660848in}{0.391546in}}%
\pgfpathlineto{\pgfqpoint{0.660848in}{0.258243in}}%
\pgfpathlineto{\pgfqpoint{0.497810in}{0.258243in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.310001in}{0.191591in}}{\pgfqpoint{1.922004in}{1.157209in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.501961,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.750000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.501961,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{1.265554in}{0.191591in}}{\pgfqpoint{2.144641in}{0.883832in}}{%
\pgfpathmoveto{\pgfqpoint{1.265554in}{0.686049in}}%
\pgfpathlineto{\pgfqpoint{1.265554in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.375440in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.375440in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.485325in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.485325in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.595211in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.595211in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.705097in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.705097in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.814983in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.814983in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.924869in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{1.924869in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.034755in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.034755in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.356410in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.356410in}}%
\pgfpathlineto{\pgfqpoint{2.144641in}{0.356410in}}%
\pgfpathlineto{\pgfqpoint{2.034755in}{0.356410in}}%
\pgfpathlineto{\pgfqpoint{2.034755in}{0.356410in}}%
\pgfpathlineto{\pgfqpoint{1.924869in}{0.356410in}}%
\pgfpathlineto{\pgfqpoint{1.924869in}{0.257519in}}%
\pgfpathlineto{\pgfqpoint{1.814983in}{0.257519in}}%
\pgfpathlineto{\pgfqpoint{1.814983in}{0.883832in}}%
\pgfpathlineto{\pgfqpoint{1.705097in}{0.883832in}}%
\pgfpathlineto{\pgfqpoint{1.705097in}{0.587157in}}%
\pgfpathlineto{\pgfqpoint{1.595211in}{0.587157in}}%
\pgfpathlineto{\pgfqpoint{1.595211in}{0.850868in}}%
\pgfpathlineto{\pgfqpoint{1.485325in}{0.850868in}}%
\pgfpathlineto{\pgfqpoint{1.485325in}{0.850868in}}%
\pgfpathlineto{\pgfqpoint{1.375440in}{0.850868in}}%
\pgfpathlineto{\pgfqpoint{1.375440in}{0.686049in}}%
\pgfpathlineto{\pgfqpoint{1.265554in}{0.686049in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.173097in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.173097in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.20}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.102199in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.102199in,y=0.094369in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.22}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.191591in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.143334in, y=0.143396in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.581458in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.073889in, y=0.533264in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {50}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.310001in}{0.971325in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.004444in, y=0.923131in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {100}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=-0.051111in,y=0.770195in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Density}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{0.191591in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{0.191591in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.310001in}{1.348800in}}%
\pgfpathlineto{\pgfqpoint{2.232004in}{1.348800in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

